Avatar Fingerprinting for Authorized Use of Synthetic Talking-Head Videos

Modern avatar generators allow anyone to synthesize photorealistic real-time talking avatars, ushering in a new era of avatar-based human communication, such as with immersive AR/VR interactions or videoconferencing with limited bandwidths. Their safe adoption, however, requires a mechanism to verify if the rendered avatar is trustworthy: does it use the appearance of an individual without their consent? We term this task avatar fingerprinting. To tackle it, we first introduce a large-scale dataset of real and synthetic videos of people interacting on a video call, where the synthetic videos are generated using the facial appearance of one person and the expressions of another. We verify the identity driving the expressions in a synthetic video, by learning motion signatures that are independent of the facial appearance shown. Our solution, the first in this space, achieves an average AUC of 0.85. Critical to its practical use, it also generalizes to new generators never seen in training (average AUC of 0.83). The proposed dataset and other resources can be found at: https://research.nvidia.com/labs/nxp/avatar-fingerprinting/.

==> figures/ablations/lia_ourLoss_test_ROC_lia_50399_presaved_normfac.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.002
0.0,0.004
0.0,0.009
0.0,0.019
0.001,0.037
0.002,0.068
0.006,0.114
0.013,0.178
0.025,0.253
0.043,0.34
0.069,0.43
0.102,0.521
0.143,0.607
0.191,0.684
0.244,0.753
0.302,0.812
0.364,0.86
0.427,0.897
0.49,0.926
0.553,0.947
0.614,0.964
0.671,0.976
0.723,0.984
0.771,0.99
0.814,0.994
0.851,0.996
0.884,0.998
0.911,0.999
0.933,0.999
0.951,1.0
0.965,1.0
0.975,1.0
0.983,1.0
0.988,1.0
0.992,1.0
0.995,1.0
0.997,1.0
0.998,1.0
0.999,1.0
1.0,1.0
1.0,1.0
1.0,1.0


==> figures/ablations/lia_ourLoss_test_ROC_liveportrait_50399_presaved_normfac.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.002
0.0,0.002
0.0,0.004
0.0,0.007
0.0,0.017
0.001,0.037
0.004,0.071
0.009,0.119
0.017,0.183
0.031,0.259
0.052,0.345
0.08,0.438
0.115,0.53
0.158,0.618
0.208,0.697
0.262,0.765
0.322,0.823
0.385,0.871
0.449,0.907
0.512,0.934
0.574,0.955
0.633,0.969
0.689,0.98
0.74,0.986
0.786,0.991
0.828,0.994
0.863,0.996
0.894,0.997
0.919,0.998
0.94,0.999
0.957,0.999
0.969,1.0
0.979,1.0
0.986,1.0
0.991,1.0
0.994,1.0
0.997,1.0
0.998,1.0
0.999,1.0
1.0,1.0
1.0,1.0
1.0,1.0


==> figures/ablations/lia_ourLoss_test_ROC_tps_50399_presaved_normfac.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.003
0.0,0.004
0.0,0.006
0.0,0.011
0.001,0.018
0.002,0.031
0.003,0.052
0.007,0.086
0.013,0.132
0.022,0.194
0.037,0.267
0.058,0.352
0.086,0.44
0.123,0.529
0.166,0.613
0.217,0.69
0.274,0.757
0.335,0.813
0.399,0.86
0.465,0.895
0.53,0.923
0.594,0.946
0.655,0.962
0.711,0.974
0.763,0.982
0.808,0.988
0.847,0.993
0.881,0.995
0.909,0.997
0.932,0.998
0.95,0.999
0.964,0.999
0.975,1.0
0.983,1.0
0.989,1.0
0.993,1.0
0.995,1.0
0.997,1.0
0.998,1.0
0.999,1.0
1.0,1.0
1.0,1.0
1.0,1.0


==> figures/ablations/liveportait_ourLoss_test_ROC_lia_52799_presaved_normfac.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.002
0.0,0.005
0.0,0.01
0.0,0.019
0.001,0.035
0.002,0.061
0.005,0.099
0.011,0.149
0.02,0.212
0.034,0.285
0.054,0.366
0.08,0.454
0.114,0.541
0.155,0.624
0.204,0.699
0.257,0.764
0.315,0.82
0.376,0.867
0.439,0.903
0.501,0.931
0.562,0.953
0.62,0.968
0.675,0.979
0.726,0.987
0.773,0.992
0.814,0.995
0.851,0.998
0.882,0.999
0.908,0.999
0.931,1.0
0.948,1.0
0.963,1.0
0.973,1.0
0.981,1.0
0.987,1.0
0.992,1.0
0.995,1.0
0.997,1.0
0.998,1.0
0.999,1.0
1.0,1.0
1.0,1.0
1.0,1.0


==> figures/ablations/liveportait_ourLoss_test_ROC_liveportrait_52799_presaved_normfac.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.002
0.0,0.004
0.0,0.008
0.001,0.018
0.002,0.037
0.003,0.069
0.007,0.115
0.013,0.177
0.021,0.248
0.034,0.329
0.051,0.416
0.074,0.503
0.103,0.588
0.138,0.667
0.178,0.738
0.222,0.798
0.273,0.847
0.326,0.887
0.381,0.919
0.439,0.942
0.497,0.96
0.554,0.973
0.611,0.982
0.665,0.988
0.716,0.993
0.763,0.995
0.805,0.997
0.843,0.999
0.876,0.999
0.903,1.0
0.927,1.0
0.946,1.0
0.961,1.0
0.973,1.0
0.982,1.0
0.988,1.0
0.993,1.0
0.996,1.0
0.998,1.0
0.999,1.0
0.999,1.0
1.0,1.0
1.0,1.0


==> figures/ablations/liveportait_ourLoss_test_ROC_tps_52799_presaved_normfac.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.003
0.0,0.006
0.0,0.013
0.001,0.028
0.003,0.051
0.007,0.083
0.013,0.128
0.023,0.183
0.038,0.245
0.058,0.318
0.084,0.398
0.116,0.48
0.153,0.562
0.197,0.642
0.244,0.713
0.296,0.777
0.352,0.83
0.41,0.875
0.468,0.91
0.526,0.938
0.583,0.958
0.637,0.971
0.688,0.981
0.736,0.988
0.779,0.993
0.817,0.996
0.851,0.997
0.881,0.999
0.906,0.999
0.927,1.0
0.945,1.0
0.959,1.0
0.97,1.0
0.979,1.0
0.985,1.0
0.99,1.0
0.994,1.0
0.996,1.0
0.998,1.0
0.999,1.0
1.0,1.0
1.0,1.0
1.0,1.0


==> figures/ablations/tps_ourLoss_test_ROC_lia_75299_presaved_normfac.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.002
0.0,0.002
0.0,0.004
0.0,0.008
0.0,0.017
0.001,0.035
0.003,0.065
0.007,0.108
0.015,0.166
0.026,0.239
0.044,0.323
0.069,0.414
0.101,0.505
0.139,0.592
0.185,0.672
0.235,0.745
0.289,0.806
0.346,0.856
0.404,0.897
0.463,0.928
0.522,0.95
0.579,0.967
0.635,0.979
0.687,0.987
0.737,0.992
0.783,0.995
0.824,0.997
0.861,0.999
0.892,0.999
0.919,1.0
0.941,1.0
0.958,1.0
0.971,1.0
0.981,1.0
0.987,1.0
0.992,1.0
0.995,1.0
0.997,1.0
0.998,1.0
0.999,1.0
1.0,1.0
1.0,1.0
1.0,1.0


==> figures/ablations/tps_ourLoss_test_ROC_liveportrait_75299_presaved_normfac.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.002
0.0,0.003
0.0,0.006
0.0,0.012
0.001,0.027
0.002,0.053
0.006,0.096
0.012,0.154
0.023,0.229
0.04,0.316
0.064,0.409
0.094,0.506
0.132,0.599
0.175,0.682
0.223,0.755
0.274,0.816
0.328,0.865
0.383,0.905
0.439,0.935
0.495,0.957
0.55,0.972
0.604,0.983
0.657,0.99
0.708,0.994
0.756,0.996
0.8,0.998
0.84,0.999
0.875,1.0
0.905,1.0
0.929,1.0
0.949,1.0
0.965,1.0
0.976,1.0
0.984,1.0
0.99,1.0
0.994,1.0
0.997,1.0
0.998,1.0
0.999,1.0
1.0,1.0
1.0,1.0
1.0,1.0


==> figures/ablations/tps_ourLoss_test_ROC_tps_75299_presaved_normfac.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.003
0.0,0.006
0.0,0.011
0.0,0.017
0.001,0.026
0.002,0.041
0.004,0.066
0.008,0.104
0.014,0.157
0.026,0.228
0.042,0.31
0.065,0.402
0.094,0.497
0.131,0.589
0.172,0.676
0.22,0.749
0.272,0.811
0.327,0.863
0.384,0.903
0.441,0.933
0.498,0.955
0.555,0.971
0.61,0.981
0.664,0.988
0.715,0.993
0.762,0.995
0.806,0.997
0.844,0.999
0.879,0.999
0.908,1.0
0.932,1.0
0.952,1.0
0.966,1.0
0.977,1.0
0.985,1.0
0.991,1.0
0.994,1.0
0.997,1.0
0.998,1.0
0.999,1.0
1.0,1.0
1.0,1.0
1.0,1.0


==> figures/ablations/with_timeshuffle_71frames.csv <==
iter,valauc
100,0.702
4100,0.806
8100,0.821
12100,0.846
16100,0.859
20100,0.859
24100,0.873
28100,0.876
31000,0.878

==> figures/ablations/without_timeshuffle_71frames.csv <==
iter,valauc
100,0.741
4100,0.793
8100,0.809
12100,0.841
16100,0.841
20100,0.841
24100,0.864
28100,0.860
31000,0.854

==> figures/baseline_eval/Agarwal_test_ROC_lia.csv <==
fpr,tpr
0.000877536841867502,0.011014975783552282
0.0011971034702942674,0.01349933282422598
0.001507990675861489,0.016489386815241428
0.0016918457386294677,0.020009667556782715
0.0021241244048090433,0.026287412459511043
0.0030068237142738883,0.030205838047583766
0.004179937136784154,0.03508399856512916
0.005179275982226155,0.04147914892872461
0.006608061054336113,0.045006694302716095
0.007889645107716198,0.04940131863873498
0.009347309183075444,0.05805620171470993
0.011770477828252995,0.0669179998400476
0.013811360980584489,0.0776473665680021
0.016460502888401406,0.09189085548027609
0.023552268643568075,0.10125703094934424
0.026458420877308375,0.11091926538542067
0.030835688337067284,0.12831402575354736
0.036778109627585646,0.1435198282165124
0.04533241017671081,0.1616871221540068
0.055153122177156434,0.18259880317335872
0.06504432900287496,0.20810525254489207
0.0801678544863369,0.2303218715797724
0.09262149525544508,0.25611412106577336
0.10916315052501284,0.2841201007760615
0.12513426136975392,0.319482010065021
0.14267245695305353,0.35376315584503326
0.16259520532537838,0.38426959750468287
0.18375783823724254,0.41894460268682554
0.2099554419486684,0.4559641990589001
0.24181443294477728,0.49743617116359484
0.26798209771624765,0.5373445890812748
0.3004088907414815,0.5695930350702522
0.33085318756549104,0.6004189388311675
0.3651504661979011,0.6368420325219932
0.4006459016295818,0.6762011831928757
0.43827573923082364,0.7093250024333262
0.48023524920579075,0.7430929891550376
0.5152975362519903,0.7769505571482803
0.5570128604006253,0.8019060977640834
0.5948215773563494,0.8295113897075126
0.6360086984808409,0.8547168632195431
0.6764778595475803,0.8737756450543639
0.721702615472562,0.8931125195704858
0.7655619951512259,0.9115181709674768
0.8133644901318994,0.9292591510915941
0.8514233314326727,0.9414921147904989
0.8907667224939646,0.9552254026131399
0.9513974522906214,0.9854217244045559
0.9736214735831684,0.9906410977020664
0.9887582484412338,0.9936823946778448


==> figures/baseline_eval/Agarwal_test_ROC_liveportrait.csv <==
fpr,tpr
9.140245268945277e-05,0.002603177414816915
0.00040391480721612945,0.005110689661371537
0.0005194629413395159,0.006855239727972857
0.0006768715278633724,0.008988265330402026
0.0008953933413996447,0.012722926619545764
0.0011423520779674779,0.015128538360482122
0.0019052831156134871,0.020885256843572814
0.0023438375900883862,0.029989890936462458
0.003524442492074854,0.03804903679238622
0.004387733853963867,0.044755639816196166
0.006087204089105547,0.05026728509997441
0.007740618011257048,0.0586932063506
0.009390740165928823,0.06988302020883874
0.011966271568073535,0.08036200134312078
0.01497591595311426,0.09524732696049691
0.01979370155939413,0.1117082303920786
0.02447599975182336,0.13256932843178057
0.032829818737401345,0.15620493460152704
0.039285122752442794,0.18277390190880444
0.04817451651087102,0.20738522294416448
0.058199434651188514,0.24151669501240366
0.07051940478269064,0.2705765888798809
0.08344692825735078,0.3054039165796733
0.09880371361440973,0.34756531720412137
0.11847506707109845,0.3872169311870054
0.1367829528923916,0.42836311819261674
0.15780744633147373,0.4665840066067429
0.17974190566838646,0.5071479378869379
0.20706817171166828,0.5515519433111757
0.23622101846691784,0.5922325904053629
0.26955818630397,0.6312095090912118
0.30282596097878733,0.6700103391657379
0.3384232241118785,0.710107738343099
0.3797239424157834,0.7476764770826846
0.419562552265165,0.7820076892820033
0.4624576374211635,0.8178305041880343
0.5046430376580312,0.8457650822863287
0.5482588745092118,0.8716851329540438
0.5937595531166978,0.8938099868719057
0.6391961444978662,0.9166364164959808
0.6867299884289795,0.93623737274839
0.7306599522888083,0.9511393514009298
0.7735506581785402,0.9634967001844865
0.8120609266828319,0.9715866529963898
0.8515774387023038,0.9814280725351849
0.8875837998668179,0.986643879000924
0.9199810651684326,0.9919867481890349
0.9466737637871496,0.9949136029622515
0.9668607200109938,0.9967103734247516
0.9807079680971283,0.9980111151194019


==> figures/baseline_eval/Agarwal_test_ROC_tps.csv <==
fpr,tpr
0.0002725468525552758,0.0018231063352509465
0.000365794037083661,0.0033460620792126177
0.0004653664808309256,0.005066372109609375
0.002151222305750224,0.006196206193971255
0.0024204046188898904,0.009882424079210608
0.002777421655249572,0.01252948950769048
0.003244046769149859,0.015414797858630478
0.0040010259249024125,0.01761020554664935
0.0047447159797888,0.023441514342078574
0.005585016326346374,0.02890869336349051
0.007232599440726181,0.03357291655216294
0.009119442743406772,0.04074023229274075
0.011106353638215856,0.048917022337009945
0.013780896950778929,0.056206065074392186
0.016206472048203715,0.06876984611923567
0.01993072741781904,0.08079131774442588
0.024006773171404164,0.09787533869827614
0.02828554170811064,0.11307818579688998
0.034014075863637694,0.13012386232290027
0.04216616048344283,0.1504941955713478
0.051639640804493375,0.1728445843580516
0.061642292663182024,0.19638924138426855
0.0731908948060764,0.22377889285638544
0.08556791551225684,0.25373622638986576
0.1003253675105049,0.2862418752234092
0.1167987375918839,0.3154219610885434
0.13574463366248002,0.34344698868154006
0.15604193142735184,0.3774891855295849
0.17853017369238888,0.4248177319864605
0.2045201611360829,0.4607742644543343
0.23600954111604783,0.4926813855551598
0.26820321677424974,0.5326494965299087
0.30327145748098283,0.576808911698423
0.34221652703908956,0.6170734556748333
0.3795689936037978,0.6561229994955254
0.4192524105584862,0.6979828205649047
0.46430330977654927,0.7336149038032931
0.5088888098028279,0.7690109488616858
0.5569550534761641,0.7999174646652367
0.603462391073176,0.8286723408063493
0.6511550254897284,0.8566083201251521
0.6987677819282606,0.8810257587227784
0.7446623813761732,0.9059373758842664
0.7912082617981588,0.9243597688911079
0.8332721967733947,0.9392484382355305
0.8733641007379105,0.9514803216226838
0.9078781777322221,0.9641588520612222
0.9636478235983879,0.9930217059681373
0.981739253312408,0.9965605564823492
0.9901790071780047,0.998371739171913


==> figures/baseline_eval/IDreveal_test_ROC_lia.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.003
0.0,0.005
0.0,0.01
0.001,0.02
0.004,0.035
0.009,0.058
0.018,0.09
0.032,0.133
0.054,0.183
0.084,0.243
0.123,0.305
0.17,0.373
0.223,0.442
0.28,0.513
0.341,0.58
0.402,0.643
0.464,0.702
0.525,0.754
0.585,0.8
0.642,0.839
0.697,0.875
0.747,0.904
0.794,0.928
0.835,0.947
0.871,0.963
0.902,0.975
0.928,0.983
0.948,0.989
0.964,0.993
0.975,0.996
0.984,0.997
0.99,0.999
0.994,0.999
0.996,1.0
0.998,1.0
0.999,1.0
0.999,1.0
1.0,1.0
1.0,1.0
1.0,1.0
1.0,1.0


==> figures/baseline_eval/IDreveal_test_ROC_liveportrait.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.003
0.0,0.005
0.001,0.01
0.001,0.018
0.003,0.032
0.006,0.052
0.012,0.082
0.02,0.122
0.034,0.171
0.054,0.23
0.081,0.296
0.117,0.367
0.162,0.442
0.216,0.519
0.278,0.591
0.347,0.662
0.421,0.725
0.496,0.783
0.572,0.83
0.644,0.872
0.711,0.905
0.771,0.933
0.823,0.954
0.866,0.969
0.901,0.98
0.929,0.988
0.951,0.992
0.967,0.996
0.979,0.997
0.987,0.998
0.992,0.999
0.996,1.0
0.998,1.0
0.999,1.0
0.999,1.0
1.0,1.0
1.0,1.0
1.0,1.0
1.0,1.0


==> figures/baseline_eval/IDreveal_test_ROC_tps.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.0
0.0,0.0
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.004
0.0,0.006
0.0,0.011
0.001,0.019
0.003,0.031
0.005,0.048
0.01,0.073
0.018,0.105
0.029,0.148
0.046,0.198
0.07,0.255
0.101,0.32
0.141,0.39
0.189,0.463
0.244,0.535
0.306,0.608
0.374,0.674
0.445,0.736
0.516,0.792
0.586,0.839
0.653,0.879
0.716,0.91
0.773,0.936
0.823,0.956
0.865,0.97
0.9,0.981
0.929,0.988
0.95,0.992
0.966,0.995
0.978,0.997
0.986,0.998
0.992,0.999
0.995,0.999
0.997,1.0
0.999,1.0
0.999,1.0
1.0,1.0
1.0,1.0


==> figures/baseline_eval/lia_ourLoss_test_ROC_lia_50399_presaved_normfac.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.002
0.0,0.004
0.0,0.009
0.0,0.019
0.001,0.037
0.002,0.068
0.006,0.114
0.013,0.178
0.025,0.253
0.043,0.34
0.069,0.43
0.102,0.521
0.143,0.607
0.191,0.684
0.244,0.753
0.302,0.812
0.364,0.86
0.427,0.897
0.49,0.926
0.553,0.947
0.614,0.964
0.671,0.976
0.723,0.984
0.771,0.99
0.814,0.994
0.851,0.996
0.884,0.998
0.911,0.999
0.933,0.999
0.951,1.0
0.965,1.0
0.975,1.0
0.983,1.0
0.988,1.0
0.992,1.0
0.995,1.0
0.997,1.0
0.998,1.0
0.999,1.0
1.0,1.0
1.0,1.0
1.0,1.0


==> figures/baseline_eval/liveportait_ourLoss_test_ROC_liveportrait_52799_presaved_normfac.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.002
0.0,0.004
0.0,0.008
0.001,0.018
0.002,0.037
0.003,0.069
0.007,0.115
0.013,0.177
0.021,0.248
0.034,0.329
0.051,0.416
0.074,0.503
0.103,0.588
0.138,0.667
0.178,0.738
0.222,0.798
0.273,0.847
0.326,0.887
0.381,0.919
0.439,0.942
0.497,0.96
0.554,0.973
0.611,0.982
0.665,0.988
0.716,0.993
0.763,0.995
0.805,0.997
0.843,0.999
0.876,0.999
0.903,1.0
0.927,1.0
0.946,1.0
0.961,1.0
0.973,1.0
0.982,1.0
0.988,1.0
0.993,1.0
0.996,1.0
0.998,1.0
0.999,1.0
0.999,1.0
1.0,1.0
1.0,1.0


==> figures/baseline_eval/ourLoss_ourFeat_test_ROC_liveportrait.csv <==
fpr,tpr
0.0,0.0
0.0,5.714285714285714e-05
0.0,0.0008
0.0,0.0012285714285714285
0.0,0.0014
0.0,0.0014285714285714286
0.0,0.0015142857142857143
0.0,0.0017142857142857142
0.0,0.002085714285714286
0.0,0.003342857142857143
2.857142857142857e-05,0.006571428571428572
0.00011428571428571428,0.014742857142857143
0.00034285714285714285,0.02997142857142857
0.001,0.0574
0.0027714285714285714,0.09777142857142858
0.006285714285714286,0.15528571428571428
0.012714285714285714,0.22665714285714286
0.023428571428571427,0.31239999999999996
0.039200000000000006,0.4072571428571428
0.06022857142857143,0.5034
0.08848571428571428,0.5962000000000001
0.12245714285714285,0.6808285714285714
0.16288571428571427,0.7542571428571428
0.20908571428571426,0.8158571428571428
0.2602,0.8662
0.3151428571428571,0.9062571428571429
0.3727428571428571,0.9360571428571429
0.43188571428571426,0.9570285714285715
0.49122857142857146,0.9714857142857144
0.5506857142857143,0.9819999999999999
0.6098,0.9884285714285714
0.6659714285714285,0.9930285714285715
0.7194571428571429,0.9957714285714285
0.7689714285714286,0.9976571428571428
0.8135142857142856,0.9988571428571429
0.8531142857142857,0.9994
0.8876,0.9996285714285715
0.9161142857142858,0.9998571428571428
0.9389428571428571,0.9999714285714286
0.956742857142857,1.0
0.9702857142857143,1.0
0.9805428571428573,1.0
0.9876857142857144,1.0
0.9926857142857143,1.0
0.9958,1.0
0.9977714285714285,1.0
0.9989142857142858,1.0
0.9994857142857143,1.0
0.9998285714285714,1.0
0.9999714285714286,1.0


==> figures/baseline_eval/recloss_ourfeat_test_ROC_liveportrait.csv <==
fpr,tpr
0.0,0.0
0.009,0.047
0.037,0.255
0.168,0.917
0.52,2.297
1.192,4.414
2.277,7.267
3.779,10.509
5.641,13.883
7.788,17.158
10.127,20.099
12.549,22.752
14.983,25.121
17.316,26.99
19.528,28.586
21.573,29.729
23.405,30.694
25.039,31.423
26.474,32.166
27.698,32.623
28.763,33.031
29.679,33.375
30.459,33.62
31.118,33.827
31.678,34.002
32.154,34.114
32.568,34.21
32.92,34.302
33.218,34.382
33.456,34.455
33.657,34.499
33.817,34.53
33.948,34.551
34.062,34.562
34.164,34.578
34.267,34.608
34.385,34.681
34.509,34.794
34.627,34.882
34.739,34.952
34.83,34.997
34.889,35.0
34.928,35.0
34.953,35.0
34.97,35.0
34.981,35.0
34.989,35.0
34.994,35.0
34.997,35.0
35.0,35.0


==> figures/baseline_eval/tps_ourLoss_test_ROC_tps_75299_presaved_normfac.csv <==
fpr,tpr
0.0,0.0
0.0,0.0
0.0,0.0
0.0,0.001
0.0,0.001
0.0,0.001
0.0,0.002
0.0,0.003
0.0,0.006
0.0,0.011
0.0,0.017
0.001,0.026
0.002,0.041
0.004,0.066
0.008,0.104
0.014,0.157
0.026,0.228
0.042,0.31
0.065,0.402
0.094,0.497
0.131,0.589
0.172,0.676
0.22,0.749
0.272,0.811
0.327,0.863
0.384,0.903
0.441,0.933
0.498,0.955
0.555,0.971
0.61,0.981
0.664,0.988
0.715,0.993
0.762,0.995
0.806,0.997
0.844,0.999
0.879,0.999
0.908,1.0
0.932,1.0
0.952,1.0
0.966,1.0
0.977,1.0
0.985,1.0
0.991,1.0
0.994,1.0
0.997,1.0
0.998,1.0
0.999,1.0
1.0,1.0
1.0,1.0
1.0,1.0

